Inner-Speech Decoding from EEG Across Three Corpora Under a Fixed Architecture and Protocol

Inner-speech decoding from electroencephalography could support non-invasive communication for people with severe motor impairment, but comparison across studies is hindered by dataset- and protocol-specific evaluation. We present a controlled cross-dataset study using one preprocessing pipeline, one within-subject five-fold cross-validation protocol, and a compact dual-attention Transformer (VC-DATNet; approximately 131,000 parameters) across three public corpora: Thinking Out Loud (10 participants), BISpeech (4), and SyncSpeech (3). VC-DATNet achieved per-participant sensor/source hybrid accuracies of 39.48% on the four-class Thinking Out Loud task, 20.60% on the eight-word BISpeech task, and 25.53% on the eight-word SyncSpeech task, for which we report the first decoding result. Sensor-space and cortical source-space representations were complementary, with each performing better for different participants; this pattern replicated across all three corpora and nine architectures. Moreover, ten decoders spanning convolutional, recurrent, temporal-convolutional, hybrid Transformer, and pretrained foundation-model families converged within a narrow accuracy range on every dataset. These findings indicate that representation choice should be individualized and suggest that performance on these public corpora is constrained more by signal quality and dataset scale than by model capacity. The released pipeline provides a reproducible benchmark for future inner-speech decoding studies

==> latexmk_out.txt <==
Rc files read (in order):
  NONE
Latexmk: This is Latexmk, John Collins, 9 March 2026. Version 4.88.
Latexmk: applying rule 'pdflatex'...
Rule 'pdflatex':  Reasons for rerun
Changed files or newly in use/created:
  main.tex
Category 'changed_user':
  main.tex

------------
Run number 1 of rule 'pdflatex'
------------
------------
Running 'pdflatex  -interaction=nonstopmode -recorder  "main.tex"'
------------
This is pdfTeX, Version 3.141592653-2.6-1.40.28 (MiKTeX 25.12) (preloaded format=pdflatex.fmt)
 restricted \write18 enabled.
entering extended mode
(main.tex
LaTeX2e <2025-11-01>
L3 programming layer <2025-12-24>
(wlscirep.cls
Document Class: wlscirep 08/08/2020, v1.4
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/base\inputenc.sty)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/generic/babel\babel.sty
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/generic/babel\txtbabel.def)
*************************************
* Local config file bblopts.cfg used
*
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/arabi\bblopts.cfg)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/generic/babel/locale/en\babel
-english.tex)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/babel-english\english.l
df)) (C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/base\ifthen.sty)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/tools\calc.sty)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/base\article.cls
Document Class: article 2025/01/22 v1.4n Standard LaTeX document class
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/base\fleqn.clo)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/base\size10.clo))
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsmath.sty
For additional information on amsmath, use the `?' option.
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amstext.sty
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsgen.sty))
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsbsy.sty)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsopn.sty))
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amsfonts.sty)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amssymb.sty)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\mathptmx.sty)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\helvet.sty
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/graphics\keyval.sty))
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\courier.sty)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/generic/iftex\ifpdf.sty
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/generic/iftex\iftex.sty))
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphicx.sty
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphics.sty
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/graphics\trig.sty)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\graphics.c
fg)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/graphics-def\pdftex.def
))) (C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/xcolor\xcolor.sty
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\color.cfg)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/graphics\mathcolor.ltx)
) (C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/booktabs\booktabs.sty
) (C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/preprint\authblk.sty)
 (C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.sty
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/generic/iftex\ifvtex.sty)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.cfg))
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption.sty
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption3.sty))
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hyperref.sty
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/kvsetkeys\kvsetkeys.sty
)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/generic/kvdefinekeys\kvdefine
keys.sty)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/generic/pdfescape\pdfescape.s
ty
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/generic/ltxcmds\ltxcmds.sty)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/generic/pdftexcmds\pdftexcmds
.sty
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/generic/infwarerr\infwarerr.s
ty)))
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/hycolor\hycolor.sty)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\nameref.sty
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/refcount\refcount.sty)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/generic/gettitlestring\gettit
lestring.sty
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/kvoptions\kvoptions.sty
)))
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/etoolbox\etoolbox.sty)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/generic/stringenc\stringenc.s
ty) (C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\pd1enc.def
) (C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/generic/intcalc\intcalc.sty
) (C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\puenc.def)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/url\url.sty)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/generic/bitset\bitset.sty
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/generic/bigintcalc\bigintcalc
.sty)))
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hpdftex.def
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/rerunfilecheck\rerunfil
echeck.sty
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/generic/uniquecounter\uniquec
ounter.sty)))
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/cite\cite.sty)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/fancyhdr\fancyhdr.sty)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/lastpage\lastpage.sty
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/lastpage\lastpage2e.sty

(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/lastpage\lastpagemodern
.sty) 
))
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/titlesec\titlesec.sty)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/titlesec\titletoc.sty)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/enumitem\enumitem.sty)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/lipsum\lipsum.sty
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/l3packages/l3keys2e\l3k
eys2e.sty
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/l3kernel\expl3.sty
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/l3backend\l3backend-pdf
tex.def)))
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/lipsum\lipsum.ltd.tex))
) (jabbrv.sty (jabbrv-ltwa-all.ldf) (jabbrv-ltwa-en.ldf))
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.sty

(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype-pdf
tex.def)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.cfg
)) (C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/base\fontenc.sty
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\t1ptm.fd))
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/multirow\multirow.sty)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/amscls\amsthm.sty)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/jknappen\mathrsfs.sty)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/base\textcomp.sty)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/tools\tabularx.sty
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/tools\array.sty))
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/ragged2e\ragged2e.sty)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/placeins\placeins.sty)
(main.aux)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/context/base/mkii\supp-pdf.mk
ii
[Loading MPS to PDF converter (version 2006.09.02).]
)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/epstopdf-pkg\epstopdf-b
ase.sty
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/00miktex\epstopdf-sys.c
fg))
*geometry* driver: auto-detecting
*geometry* detected driver: pdftex
(main.out) (main.out)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-ptm.cfg)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\t1phv.fd)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1phv.fd)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1ztmcm.fd)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\omlztmcm.fd)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\omsztmcm.fd)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\omxztmcm.fd)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msa.cfg)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msb.cfg)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1ptm.fd)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/jknappen\ursfs.fd)
[1{C:/Users/Shuvo/AppData/Local/MiKTeX/fonts/map/pdftex/pdftex.map}{C:/Users/Sh
uvo/AppData/Local/Programs/MiKTeX/fonts/enc/dvips/base/8r.enc}]

Package hyperref Warning: Suppressing empty link on input line 63.

(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ts1ptm.fd)

Package hyperref Warning: Suppressing empty link on input line 68.


Package hyperref Warning: Suppressing empty link on input line 68.


Package hyperref Warning: Suppressing empty link on input line 70.


Package hyperref Warning: Suppressing empty link on input line 72.


Package hyperref Warning: Suppressing empty link on input line 74.


Package hyperref Warning: Suppressing empty link on input line 76.


Package hyperref Warning: Suppressing empty link on input line 89.


Package hyperref Warning: Suppressing empty link on input line 89.


Package hyperref Warning: Suppressing empty link on input line 89.


Package hyperref Warning: Suppressing empty link on input line 89.


Package hyperref Warning: Suppressing empty link on input line 146.

[2] [3] [4]

Package hyperref Warning: Suppressing empty link on input line 213.


Package hyperref Warning: Suppressing empty link on input line 213.

[5]

Package hyperref Warning: Suppressing empty link on input line 238.

[6]

Package hyperref Warning: Suppressing empty link on input line 248.


Package hyperref Warning: Suppressing empty link on input line 251.


Package hyperref Warning: Suppressing empty link on input line 251.

[7]

Package hyperref Warning: Suppressing empty link on input line 262.


Package hyperref Warning: Suppressing empty link on input line 262.


Overfull \hbox (64.7314pt too wide) in paragraph at lines 265--274
 [][] 

Package hyperref Warning: Suppressing empty link on input line 280.


Package hyperref Warning: Suppressing empty link on input line 291.

[8] [9 <./channels kept with position.png (PNG copy)>] [10 <./ICA reduction bef
ore after.png>] [11 <./preprocess comparison.png>] [12 <./Averaged ERP 22 chann
els vs all channels.png>]
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\t1pcr.fd)

Package hyperref Warning: Suppressing empty link on input line 430.



pdfTeX warning: pdflatex.exe (file ./everything.drawio.pdf): PDF inclusion: fou
nd PDF version <1.7>, but at most version <1.5> allowed

Package hyperref Warning: Suppressing empty link on input line 437.


Package hyperref Warning: Suppressing empty link on input line 437.


Package hyperref Warning: Suppressing empty link on input line 437.


Package hyperref Warning: Suppressing empty link on input line 437.

[13] [14 <./everything.drawio.pdf>]

Package hyperref Warning: Suppressing empty link on input line 490.


Package hyperref Warning: Suppressing empty link on input line 490.


Package hyperref Warning: Suppressing empty link on input line 490.


Package hyperref Warning: Suppressing empty link on input line 490.

[15] [16] [17 <./fig_tol_varpool.pdf>] [18]

Package hyperref Warning: Suppressing empty link on input line 628.

[19]

Package hyperref Warning: Suppressing empty link on input line 663.


Package hyperref Warning: Suppressing empty link on input line 663.

[20]

Package hyperref Warning: Suppressing empty link on input line 716.


Package hyperref Warning: Suppressing empty link on input line 720.


Package hyperref Warning: Suppressing empty link on input line 720.


Package hyperref Warning: Suppressing empty link on input line 772.


Package hyperref Warning: Suppressing empty link on input line 778.


Package hyperref Warning: Suppressing empty link on input line 783.


Package hyperref Warning: Suppressing empty link on input line 783.

[21] [22] [23] [24]
Overfull \hbox (2.16548pt too wide) in paragraph at lines 976--977
[] []\T1/phv/b/n/9 (-20) A sig-nal-lim-ited ceil-ing.[] \T1/ptm/m/n/10 (-20) Wi
th the ar-chi-tec-ture and pro-to-col fixed, four method fam-i-lies --- a re-cu
r-rent net-work, a convolutional--

Overfull \hbox (9.5987pt too wide) in paragraph at lines 979--980
[] []\T1/phv/b/n/9 (-20) The role of the ar-chi-tec-ture.[] \T1/ptm/m/n/10 (-20
) VC-DATNet's variance-pooling stage is mo-ti-vated by the fact that event-rela
ted (de)synchronisation
[25] (main.bbl [26] [27] [28]) [29]

enddocument/afterlastpage (AED): lastpage setting LastPage.
(main.aux)

LaTeX Warning: Label(s) may have changed. Rerun to get cross-references right.

 )
(see the transcript file for additional information)<C:/Users/Shuvo/AppData/Loc
al/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmex10.pfb><C:/Users/Shuvo/Ap
pData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmmi10.pfb><C:/Users
/Shuvo/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr10.pfb><
C:/Users/Shuvo/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cms
y10.pfb><C:/Users/Shuvo/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfon
ts/symbols/msbm10.pfb><C:/Users/Shuvo/AppData/Local/Programs/MiKTeX/fonts/type1
/public/rsfs/rsfs10.pfb><C:/Users/Shuvo/AppData/Local/Programs/MiKTeX/fonts/typ
e1/urw/courier/ucrr8a.pfb><C:/Users/Shuvo/AppData/Local/Programs/MiKTeX/fonts/t
ype1/urw/helvetic/uhvb8a.pfb><C:/Users/Shuvo/AppData/Local/Programs/MiKTeX/font
s/type1/urw/helvetic/uhvbo8a.pfb><C:/Users/Shuvo/AppData/Local/Programs/MiKTeX/
fonts/type1/urw/helvetic/uhvr8a.pfb><C:/Users/Shuvo/AppData/Local/Programs/MiKT
eX/fonts/type1/urw/symbol/usyr.pfb><C:/Users/Shuvo/AppData/Local/Programs/MiKTe
X/fonts/type1/urw/symbol/usyr.pfb><C:/Users/Shuvo/AppData/Local/Programs/MiKTeX
/fonts/type1/urw/times/utmb8a.pfb><C:/Users/Shuvo/AppData/Local/Programs/MiKTeX
/fonts/type1/urw/times/utmr8a.pfb><C:/Users/Shuvo/AppData/Local/Programs/MiKTeX
/fonts/type1/urw/times/utmri8a.pfb>
Output written on main.pdf (29 pages, 4963717 bytes).
Transcript written on main.log.
pdflatex: major issue: So far, you have not checked for MiKTeX updates.
Latexmk: Getting log file 'main.log'
Latexmk: Examining 'main.fls'
Latexmk: Examining 'main.log'
Latexmk: Found input bbl file 'main.bbl'
Latexmk: References changed.
Latexmk: Log file says output to 'main.pdf'
Latexmk: Using bibtex to make bibliography file(s).
  ===Source file 'main.bbl' for 'pdflatex'
kpsewhich: major issue: So far, you have not checked for MiKTeX updates.
kpsewhich: major issue: So far, you have not checked for MiKTeX updates.
Latexmk: Found bibliography file(s):
  ./cas-refs.bib
Latexmk: applying rule 'bibtex main'...
Rule 'bibtex main':  Reasons for rerun
Changed files or newly in use/created:
  main.aux

------------
Run number 1 of rule 'bibtex main'
------------
------------
Running 'bibtex  "main.aux"'
------------
This is BibTeX, Version 0.99e (MiKTeX 25.12)
The top-level auxiliary file: main.aux
The style file: naturemag-doi.bst
Database file #1: cas-refs.bib
Warning--missing publisher in riyad-2020
(There was 1 warning)
bibtex: major issue: So far, you have not checked for MiKTeX updates.
Latexmk: applying rule 'pdflatex'...
Rule 'pdflatex':  Reasons for rerun
Changed files or newly in use/created:
  main.aux

------------
Run number 2 of rule 'pdflatex'
------------
------------
Running 'pdflatex  -interaction=nonstopmode -recorder  "main.tex"'
------------
This is pdfTeX, Version 3.141592653-2.6-1.40.28 (MiKTeX 25.12) (preloaded format=pdflatex.fmt)
 restricted \write18 enabled.
entering extended mode
(main.tex
LaTeX2e <2025-11-01>
L3 programming layer <2025-12-24>
(wlscirep.cls
Document Class: wlscirep 08/08/2020, v1.4
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/base\inputenc.sty)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/generic/babel\babel.sty
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/generic/babel\txtbabel.def)
*************************************
* Local config file bblopts.cfg used
*
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/arabi\bblopts.cfg)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/generic/babel/locale/en\babel
-english.tex)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/babel-english\english.l
df)) (C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/base\ifthen.sty)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/tools\calc.sty)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/base\article.cls
Document Class: article 2025/01/22 v1.4n Standard LaTeX document class
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/base\fleqn.clo)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/base\size10.clo))
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsmath.sty
For additional information on amsmath, use the `?' option.
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amstext.sty
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsgen.sty))
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsbsy.sty)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsopn.sty))
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amsfonts.sty)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/amsfonts\amssymb.sty)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\mathptmx.sty)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\helvet.sty
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/graphics\keyval.sty))
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\courier.sty)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/generic/iftex\ifpdf.sty
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/generic/iftex\iftex.sty))
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphicx.sty
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphics.sty
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/graphics\trig.sty)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\graphics.c
fg)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/graphics-def\pdftex.def
))) (C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/xcolor\xcolor.sty
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\color.cfg)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/graphics\mathcolor.ltx)
) (C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/booktabs\booktabs.sty
) (C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/preprint\authblk.sty)
 (C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.sty
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/generic/iftex\ifvtex.sty)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.cfg))
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption.sty
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption3.sty))
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hyperref.sty
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/kvsetkeys\kvsetkeys.sty
)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/generic/kvdefinekeys\kvdefine
keys.sty)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/generic/pdfescape\pdfescape.s
ty
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/generic/ltxcmds\ltxcmds.sty)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/generic/pdftexcmds\pdftexcmds
.sty
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/generic/infwarerr\infwarerr.s
ty)))
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/hycolor\hycolor.sty)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\nameref.sty
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/refcount\refcount.sty)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/generic/gettitlestring\gettit
lestring.sty
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/kvoptions\kvoptions.sty
)))
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/etoolbox\etoolbox.sty)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/generic/stringenc\stringenc.s
ty) (C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\pd1enc.def
) (C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/generic/intcalc\intcalc.sty
) (C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\puenc.def)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/url\url.sty)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/generic/bitset\bitset.sty
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/generic/bigintcalc\bigintcalc
.sty)))
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/hyperref\hpdftex.def
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/rerunfilecheck\rerunfil
echeck.sty
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/generic/uniquecounter\uniquec
ounter.sty)))
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/cite\cite.sty)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/fancyhdr\fancyhdr.sty)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/lastpage\lastpage.sty
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/lastpage\lastpage2e.sty

(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/lastpage\lastpagemodern
.sty) 
))
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/titlesec\titlesec.sty)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/titlesec\titletoc.sty)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/enumitem\enumitem.sty)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/lipsum\lipsum.sty
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/l3packages/l3keys2e\l3k
eys2e.sty
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/l3kernel\expl3.sty
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/l3backend\l3backend-pdf
tex.def)))
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/lipsum\lipsum.ltd.tex))
) (jabbrv.sty (jabbrv-ltwa-all.ldf) (jabbrv-ltwa-en.ldf))
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.sty

(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype-pdf
tex.def)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/microtype\microtype.cfg
)) (C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/base\fontenc.sty
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\t1ptm.fd))
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/multirow\multirow.sty)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/amscls\amsthm.sty)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/jknappen\mathrsfs.sty)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/base\textcomp.sty)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/tools\tabularx.sty
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/tools\array.sty))
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/ragged2e\ragged2e.sty)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/placeins\placeins.sty)
(main.aux)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/context/base/mkii\supp-pdf.mk
ii
[Loading MPS to PDF converter (version 2006.09.02).]
)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/epstopdf-pkg\epstopdf-b
ase.sty
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/00miktex\epstopdf-sys.c
fg))
*geometry* driver: auto-detecting
*geometry* detected driver: pdftex
(main.out) (main.out)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-ptm.cfg)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\t1phv.fd)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1phv.fd)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1ztmcm.fd)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\omlztmcm.fd)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\omsztmcm.fd)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\omxztmcm.fd)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msa.cfg)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/microtype\mt-msb.cfg)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ot1ptm.fd)
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/jknappen\ursfs.fd)
[1{C:/Users/Shuvo/AppData/Local/MiKTeX/fonts/map/pdftex/pdftex.map}{C:/Users/Sh
uvo/AppData/Local/Programs/MiKTeX/fonts/enc/dvips/base/8r.enc}]

Package hyperref Warning: Suppressing empty link on input line 63.

(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\ts1ptm.fd)

Package hyperref Warning: Suppressing empty link on input line 68.


Package hyperref Warning: Suppressing empty link on input line 68.


Package hyperref Warning: Suppressing empty link on input line 70.


Package hyperref Warning: Suppressing empty link on input line 72.


Package hyperref Warning: Suppressing empty link on input line 74.


Package hyperref Warning: Suppressing empty link on input line 76.


Package hyperref Warning: Suppressing empty link on input line 89.


Package hyperref Warning: Suppressing empty link on input line 89.


Package hyperref Warning: Suppressing empty link on input line 89.


Package hyperref Warning: Suppressing empty link on input line 89.


Package hyperref Warning: Suppressing empty link on input line 146.

[2] [3] [4]

Package hyperref Warning: Suppressing empty link on input line 213.


Package hyperref Warning: Suppressing empty link on input line 213.

[5]

Package hyperref Warning: Suppressing empty link on input line 238.

[6]

Package hyperref Warning: Suppressing empty link on input line 248.


Package hyperref Warning: Suppressing empty link on input line 251.


Package hyperref Warning: Suppressing empty link on input line 251.

[7]

Package hyperref Warning: Suppressing empty link on input line 262.


Package hyperref Warning: Suppressing empty link on input line 262.


Overfull \hbox (64.7314pt too wide) in paragraph at lines 265--274
 [][] 

Package hyperref Warning: Suppressing empty link on input line 280.


Package hyperref Warning: Suppressing empty link on input line 291.

[8] [9 <./channels kept with position.png (PNG copy)>] [10 <./ICA reduction bef
ore after.png>] [11 <./preprocess comparison.png>] [12 <./Averaged ERP 22 chann
els vs all channels.png>]
(C:\Users\Shuvo\AppData\Local\Programs\MiKTeX\tex/latex/psnfss\t1pcr.fd)

Package hyperref Warning: Suppressing empty link on input line 430.



pdfTeX warning: pdflatex.exe (file ./everything.drawio.pdf): PDF inclusion: fou
nd PDF version <1.7>, but at most version <1.5> allowed

Package hyperref Warning: Suppressing empty link on input line 437.


Package hyperref Warning: Suppressing empty link on input line 437.


Package hyperref Warning: Suppressing empty link on input line 437.


Package hyperref Warning: Suppressing empty link on input line 437.

[13] [14 <./everything.drawio.pdf>]

Package hyperref Warning: Suppressing empty link on input line 490.


Package hyperref Warning: Suppressing empty link on input line 490.


Package hyperref Warning: Suppressing empty link on input line 490.


Package hyperref Warning: Suppressing empty link on input line 490.

[15] [16] [17 <./fig_tol_varpool.pdf>] [18]

Package hyperref Warning: Suppressing empty link on input line 628.

[19]

Package hyperref Warning: Suppressing empty link on input line 663.


Package hyperref Warning: Suppressing empty link on input line 663.

[20]

Package hyperref Warning: Suppressing empty link on input line 716.


Package hyperref Warning: Suppressing empty link on input line 720.


Package hyperref Warning: Suppressing empty link on input line 720.


Package hyperref Warning: Suppressing empty link on input line 772.


Package hyperref Warning: Suppressing empty link on input line 778.


Package hyperref Warning: Suppressing empty link on input line 783.


Package hyperref Warning: Suppressing empty link on input line 783.

[21] [22] [23] [24]
Overfull \hbox (2.16548pt too wide) in paragraph at lines 976--977
[] []\T1/phv/b/n/9 (-20) A sig-nal-lim-ited ceil-ing.[] \T1/ptm/m/n/10 (-20) Wi
th the ar-chi-tec-ture and pro-to-col fixed, four method fam-i-lies --- a re-cu
r-rent net-work, a convolutional--

Overfull \hbox (9.5987pt too wide) in paragraph at lines 979--980
[] []\T1/phv/b/n/9 (-20) The role of the ar-chi-tec-ture.[] \T1/ptm/m/n/10 (-20
) VC-DATNet's variance-pooling stage is mo-ti-vated by the fact that event-rela
ted (de)synchronisation
[25] (main.bbl [26] [27] [28]) [29]

enddocument/afterlastpage (AED): lastpage setting LastPage.
(main.aux) )
(see the transcript file for additional information)<C:/Users/Shuvo/AppData/Loc
al/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmex10.pfb><C:/Users/Shuvo/Ap
pData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmmi10.pfb><C:/Users
/Shuvo/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cmr10.pfb><
C:/Users/Shuvo/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfonts/cm/cms
y10.pfb><C:/Users/Shuvo/AppData/Local/Programs/MiKTeX/fonts/type1/public/amsfon
ts/symbols/msbm10.pfb><C:/Users/Shuvo/AppData/Local/Programs/MiKTeX/fonts/type1
/public/rsfs/rsfs10.pfb><C:/Users/Shuvo/AppData/Local/Programs/MiKTeX/fonts/typ
e1/urw/courier/ucrr8a.pfb><C:/Users/Shuvo/AppData/Local/Programs/MiKTeX/fonts/t
ype1/urw/helvetic/uhvb8a.pfb><C:/Users/Shuvo/AppData/Local/Programs/MiKTeX/font
s/type1/urw/helvetic/uhvbo8a.pfb><C:/Users/Shuvo/AppData/Local/Programs/MiKTeX/
fonts/type1/urw/helvetic/uhvr8a.pfb><C:/Users/Shuvo/AppData/Local/Programs/MiKT
eX/fonts/type1/urw/symbol/usyr.pfb><C:/Users/Shuvo/AppData/Local/Programs/MiKTe
X/fonts/type1/urw/symbol/usyr.pfb><C:/Users/Shuvo/AppData/Local/Programs/MiKTeX
/fonts/type1/urw/times/utmb8a.pfb><C:/Users/Shuvo/AppData/Local/Programs/MiKTeX
/fonts/type1/urw/times/utmr8a.pfb><C:/Users/Shuvo/AppData/Local/Programs/MiKTeX
/fonts/type1/urw/times/utmri8a.pfb>
Output written on main.pdf (29 pages, 4963717 bytes).
Transcript written on main.log.
pdflatex: major issue: So far, you have not checked for MiKTeX updates.
Latexmk: Getting log file 'main.log'
Latexmk: Examining 'main.fls'
Latexmk: Examining 'main.log'
Latexmk: Found input bbl file 'main.bbl'
Latexmk: Log file says output to 'main.pdf'
Latexmk: Using bibtex to make bibliography file(s).
  ===Source file 'main.bbl' for 'pdflatex'
kpsewhich: major issue: So far, you have not checked for MiKTeX updates.
kpsewhich: major issue: So far, you have not checked for MiKTeX updates.
Latexmk: Found bibliography file(s):
  ./cas-refs.bib
Latexmk: All targets (main.pdf) are up-to-date

latexmk: major issue: So far, you have not checked for MiKTeX updates.

